Connecting degree and polarity: An artificial language learning study

We investigate a new linguistic generalization in pre-trained language models (taking BERT (Devlin et al., 2019) as a case study). We focus on degree modifiers (expressions like slightly, very, rather, extremely) and test the hypothesis that the degree expressed by a modifier (low, medium or high degree) is related to the modifier's sensitivity to sentence polarity (whether it shows preference for affirmative or negative sentences or neither). To probe this connection, we apply the Artificial Language Learning experimental paradigm from psycholinguistics to a neural language model. Our experimental results suggest that BERT generalizes in line with existing linguistic observations that relate degree semantics to polarity sensitivity, including the main one: low degree semantics is associated with preference towards positive polarity.

==> reply_to_reviewers.txt <==
First of all, we would like to thank the reviewers for the time they invested in the evaluation of the manuscript and for the in-depth analysis of our research agenda, experimental setup and results. We appreciate the comments we received and took them seriously for the revision.

Here is the list of the main changes, grouped by the concerns/suggestions that reviewers had.

ISSUE: Standard ACL formatting wasn't used.
REPLY: We investigated what happened with fonts, found the package that was the culprit (overwrote the style settings) and killed it. Now we have standard ACL formatting.

ISSUE: Lack of quantitative evaluation of the steps.
REPLY: We added discussion of whether / why the measures can be trusted.

ISSUE: Missing related work by Ethan Wilcox, Roger Levy or Richard Futtrell among others.

REPLY: We do cite Thrush et al. 2020. We added more references for context.

ISSUE: "this does not consider the possibility that [..] polarity and degree inhabit a common subspace in BERT, and that this is what drives the authors' results, and that this is not a trivial "artefact of the model", but it is the core of how BERT generalizes."

REPLY: We agree, and we think that this is exactly the kind of thing that our experiment would uncover -- and hopefully does. We correct the inaccurate formulation in the diagnostic classifier section.


ISSUE: "..in what world would it not be the case that the authors would not get their result?"

REPLY: In principle, the model could simply not learn/encode the fact that certain degrees come with certain polarities, and then the result would be closer to one of the baselines we show. Certainly, not all aspects of linguistic behaviour, especially those intertwined with other properties, end up as part of model's knowledge.

ISSUE: "The last paragraph of 4.1 confuses me a bit. 10k seems like a lot of sentences indeed, but I don't understand why having that amount is "crucial". Surely 5k would work as well?"

REPLY: It's crucial to have a lot, not 10k specifically. It seems that, indeed, in this paragraph we rely on an implicit assumption: we believe that in a psycholinguistic setting, by testing different participants we probe roughly one and the same linguistic system -- so we get multiple data points from different speakers and can reuse the same sentences for this. With LMs, the situation is different: if we are interested in one model, we need multiple sentences to get enough data points; testing a lot of different models wouldn't help here -- they are too different from each other. Rephrased.

ISSUE: "You refer to "words" and "tokens" interchangeably (or at least it looks that way to me). It's better to keep that consistent."

REPLY: Fixed.

ISSUE: "..the authors use a redacted reference to previous work. This worries me: apparently the previous work is so similar that I could tell it was actually the same authors as this paper?"

REPLY: Indeed, we probably shot ourselves in the foot with this anonymization. We shouldn't have redacted that reference. At this point, however, we can't re-insert it -- that would de-anonymize us immediately. The only thing we can do now is state that the work we redacted does **not** use the same method (in fact, it doesn't involve any training at all) and does **not** address degree modifiers. Its relation to this paper is in developing and validating measures along the lines we use here.


ISSUE: "The scientific question being investigated is unclear: is the goal to learn something about BERT, or something about English, or something about language typology?"

REPLY: This is a fair point. We rephrased the corresponding parts of the text. Roughly, we study interactions between linguistic properties in general, regardless of the scale they are found on -- they can be found in individual languages or more universally. The model we use here only gives us information about one language, naturally -- but there is no qualitative difference between this method applied to a monolingual model or to a multilingual one, potentially. Finally, we are only learning something about language indirectly, via BERT -- so it would be more accurate to say we are studying BERT and generalizations it makes. But these generalizations are interesting for linguistics in itself. 


ISSUE: "It would also help to understand why this methodology is based on the artificial language learning paradigm, a first component of which, according to the authors, is "a fragment of an artificial language in the form of expressions that do not belong to the language that subjects are speakers of" -- yet, what is described is based on perfectly natural English sentences."

REPLY: As described in the introduction and in Section 5, we introduce to the model a new system of (randomly initialized, then trained) degree modifiers that were not part of BERT vocabulary.



ЕСЛИ МЫ РЕШИМ СКИНУТЬ ПЕРВОГО РЕВЬЮЕРА

We would like to raise concerns about Reviewer 2eZZ and their evaluation of our paper. 

Quite a lot of the questions that the reviewer asks and a lot of the issues that they raise are answered directly in the text of the paper. Specifically, these ones: 

"For instance, why is "yes, oh, sir, absolutely, god, damn, remember, wow, seriously, man" are considered to be a good "final set of top 10 particles that associate with high degrees"? In what sense are they particles? How exactly is their "degree-diagnosing potential" tested? (page 5, line 458) How are the numbers for the thresholds selected? Why, for example, 415 tokens are obtained in line 492 and not 400? Similar questions are applicable to Section 5: how is the degree scale region calculated (line 550)? Where do the new modifiers come from? Why are there more than 10 modifiers in each group now if the exact procedures as described in Section 4.3 was used that produced only 10?"

The paper literally consists of sections that specifically answer these questions. We would think that maybe we did a very bad job explaining what we mean, but the answers to these questions are right there, and it's hard to find a more direct way of stating them. Finally, other reviewers didn't have problems understanding these points, at all. Moreover, they point out that a paper is clearly written, easy to follow and the experiments are well-explained.

All this together makes us think that either the reviewer in question didn't have time to read the paper but rather skimmed through it; or the topic is too far from the reviewer's domain.

We understand that an overwhelming amount of papers come into ARR for review and it's extremely hard -- on the organizer side -- to find appropriate reviewers for each paper, and -- on the reviewer side -- to invest serious time getting into the details of every work, but we think each paper deserves a more involved evaluation. So, we would like to ask to find another reviewer for our paper. Thank you!
